Simulation-to-Real domain adaptation with teacher-student learning for endoscopic instrument segmentation

Purpose: Segmentation of surgical instruments in endoscopic videos is essential for automated surgical scene understanding and process modeling. However, relying on fully supervised deep learning for this task is challenging because manual annotation occupies valuable time of the clinical experts. Methods: We introduce a teacher-student learning approach that learns jointly from annotated simulation data and unlabeled real data to tackle the erroneous learning problem of the current consistency-based unsupervised domain adaptation framework. Results: Empirical results on three datasets highlight the effectiveness of the proposed framework over current approaches for the endoscopic instrument segmentation task. Additionally, we provide analysis of major factors affecting the performance on all datasets to highlight the strengths and failure modes of our approach. Conclusion: We show that our proposed approach can successfully exploit the unlabeled real endoscopic video frames and improve generalization performance over pure simulation-based training and the previous state-of-the-art. This takes us one step closer to effective segmentation of surgical tools in the annotation scarce setting.

==> Reviews.txt <==
META-REVIEWER #3

META-REVIEW QUESTIONS

2. Short summary of the submission and the reviews; your opinion of the submission, with strengths and weaknesses

The paper proposes a method for teacher-student learning from labeled in-silico and unlabeled in-vivo data for endoscopic instrument segmentation. The stated problem is relevant and timely, and the results are promising. However, I concur with the Reviewers that the paper could be improved in a couple of ways:
Related work should be laid our more comprehensively. Working with established methods to transfer them to surgery is not a weakness.
The distinction to the previous MICCAI paper should be more clearly laid out.
Please review and clarify the methodology, especially addressing the comments from review #3.
Fixing the issues raised regarding the presentation would improve accessibility of this complex topic.

I believe that after addressing these issues, the paper will be a valuable addition to the conference.


META-REVIEWER #4

META-REVIEW QUESTIONS

2. Short summary of the submission and the reviews; your opinion of the submission, with strengths and weaknesses

The submitted paper presents a student-teacher approach for endoscopic instrument segmentation leveraging real and simulated data. The reviewers agree that the strength of the paper is that it addresses an important topic of the IPCAI community and appreciate the evaluation on two public and a private dataset. The major weakness of the paper in the current form is the clarity and readability (missing formulas, explanations of symbols, details on the method) as well as the novelty and comparison to state-of-the-art. I agree with the reviewers that the presented approach is an interesting idea and would encourage the authors to address the concerns that were raised by the reviewers. In particular:
What is the novelty in regard to the previous MICCAI work (is it mainly an extension of the previous work by introducing a teacher-student learning approach?) and how does it compare to related state-of-the-art methods?
A clarification on the details (formulas, symbols, method) may help with the clarity and readability.
Please make sure that the learning scheme as defined in the EndoVis setup is followed (do not evaluate on the surgeries that were seen during training). If this setup was not followed, I would suggest to redo the experiments.
 
---

Reviewer #1

Questions

2. Please provide a brief summary of the paper in a few lines.
The authors present an approach using simulated data to train an instrument segmentation model and apply it to real data. For this purpose, they present a teacher-student approach, where the teacher is trained on the real, and the student on the simulated domain.

3. Please list the major strengths of the paper as a bullet list
* The authors tackle a very important topic in SDS
* Interesting approach to work with the domain gap that exists when training on synthetic data

4. Please list any major weaknesses of the paper as a bullet list
* The paper is hard to read due to missing formulas and explanations of symbols.
* The novelty in comparison to their previous MICCAI publication is currently for me hard to judge
* I'm missing comparisons to related state of the art methods

5. Please provide your detailed review justifying your assessment of the paper and your comments for the authors
Major:
1. I found this paper hard to follow due to missing explanations of symbols and missing formulas (see detailed comments).
2. I'm missing a comparison to other domain transformation methods. Only a comparison to previous work is available.
3. I don't see major differences with respect to the MICCAI publications (which is also reflected in a relatively short paper). I would be happy if the authors could provide further explanations.
4. The report of statistical comparisons should be extended (see detailed comments)
5. The conclusion from the qualitative analysis of the failures remains unclear for me.

Detailed comments:
1. Examples of missing symbols
1.1 D_s = {(x_i^2, y_i^s)}..., what is x_i, and y_i
1.2 Equation 1: How is L defined?
1.3 Huge equation: What is D_L^Sim, what is L_sl, what is D_UL^Real, what is L_cl, what is f_\theta' ?
2. Please provide detailed statistics (e.g., Table 2, 3), including mean, median, Q25, Q75, and IQR. And what is the value in brackets? I would be happy to see additional figures with boxplots to show the distribution of the results.
3. If the value in brackets in Table3 is the standard deviation, I would like to see statistical tests for significance.
4. Figure 4. The authors write "(Best viewed in color with 200%)". Please provide figures that are suitable for a standard DINA4 format.
5. Figure 5, 6, 7, and corresponding discussion: Currently, I don't understand what is the conclusion from the analysis. The existence of border cases, which makes it difficult for methods to perform, is always an issue. I would be happy if the authors could provide much more insights from the analysis and possible solutions. Besides, I'm missing the motivation why this analysis was performed.

I would be happy to see a new version of this manuscript, where all symbols, figures, and tables are self explainable, where results are openly reported in the form of box- or violinplots, and statistical tests were performed. Finally, I would like to see a comparison to other state of the art methods, a detailed comment on the differences to the previous MICCAI publication, and an improved version of the qualitative analysis with conclusions.


Reviewer #2

Questions

2. Please provide a brief summary of the paper in a few lines.
The manuscript “Simulation-to-Real domain adaptation with teacher-student learning for endoscopic instrument segmentation” presents a teacher-student approach for surgical instrument segmentation in laparoscopic videos. The approach is validated on tree publicly-available datasets. The manuscript relies on previous work by the authors.

3. Please list the major strengths of the paper as a bullet list
- The paper is well written and easy to follow. I enjoyed reading it.
- The proposed approach is innovative enough in the addressed field.
- The manuscript addresses a relevant topic for the CAI/SDS community.
- Figures and tables nicely summarize key concepts in the manuscript.

4. Please list any major weaknesses of the paper as a bullet list
- The survey of the state of the art is a bit limited.
- A more in depth discussion on the results should be provided.

5. Please provide your detailed review justifying your assessment of the paper and your comments for the authors
- The survey of the state of the art is a bit limited. For example, there is recent work on augmenting datasets for surgical tool segmentation via conditional GANs (see Marzullo, Aldo, et al. "Towards realistic laparoscopic image generation using image-domain translation." Computer Methods and Programs in Biomedicine (2020): 105834.). It would be nice if the authors could discuss this in the introduction to give a comprehensive overview on the field.
- The authors often refer to “Endo-Sim2Real” [19], upon which they built the proposed approach. For better readability, the authors should clearly highlight the innovation of the proposed approach w.r.t. [19] when stating the contributions of the paper. As a further suggestion, they could highlight the differences with respect to [19] in Fig. 2.
- I would have expected a larger discussion on the results. Large attention is given in the literature to the problem of instrument pose estimation (see Colleoni, Emanuele, et al. "Deep learning based robotic tool detection and articulation estimation with spatio-temporal layers." IEEE Robotics and Automation Letters 4.3 (2019): 2714-2721. and Du, Xiaofei, et al. "Articulated multi-instrument 2-D pose estimation using fully convolutional networks." IEEE transactions on medical imaging 37.5 (2018): 1276-1287.) The authors could discuss the applicability of the proposed method to the interesting field of pose estimation.
- Define the meaning of empty frames in the caption of Table 1 (and following)


Reviewer #3

Questions

2. Please provide a brief summary of the paper in a few lines.
The authors propose a student-teacher CNN learning combination for learning laparoscopic instrument segmentation. Here the methods only see annotated synthetic images and not-annotated real images. The method is evaluated on 3 real laparoscopic datasets.

3. Please list the major strengths of the paper as a bullet list
- Very interesting solution for a relevant problem
- Promising results
- Evaluation on 2 popular datasets and 1 private one

4. Please list any major weaknesses of the paper as a bullet list
- Some details about the methods and the evaluation are unclear
- No comparison to training with annotated data, which in my opinion is required so the reader receives a complete image on how far along unsupervised training methods are
- One important components (perturbed form) remains unexplained
- Some grammatical errors
- I personally found the Method partially difficult to follow, though the pseudo code helped

5. Please provide your detailed review justifying your assessment of the paper and your comments for the authors
- It is unclear what exactly a "perturbed form" is. Please include more details on this.
- What loss functions are you actually using?
- Just to make sure: Are both student and teacher networks TerNaus11 networks?
- To make the case for how useful your proposed method is, I would recommend to include the following results as well:
- Results on how a network trained only on synthetic data performs on each dataset
- Results on how a network trained on the annotated real perform on each dataset in my opinion this would show case how close your method actually comes to replacing classically annotated.
- Provide a legend for table 2. I am assuming the numbers are DICE coefficients. What are the numbers in parentheses?
- The official EndoVis dataset you specify consists of video sequences from 6 operations, not 10. The training dataset contains 40 frames from 4 of these, while the testing dataset contains 2 operations with 50 frames and 10 additional frames for the 4 operations in the training dataset. Please make sure that you actually excluded frames from the operations used for training during testing.


Reviewer #4

Questions

2. Please provide a brief summary of the paper in a few lines.
The authors address one of the major challenges, that is the effort needed to create datasets that can be used to develop better surgical tool segmentation models. Although simulation, which offers cost-free labels, has been used for this open research problem with DNNs, the DNNs suffer from bias towards texture and therefore fail to adapt to the real image domain. The authors extend on their previous work Endo-Sim2Real by introducing a teacher-student learning paradigm. With this approach, they aim to tackle the erroneous learning by improving the pseudo-label generation procedure for the unlabeled data (real) for a more robust student training.

3. Please list the major strengths of the paper as a bullet list
- The authors extend on their previous work Endo-Sim2Real by introducing a teacher-student learning paradigm, and this approach is shown to outperform Endo-Sim2Real.
- The experiments are carried out across three different datasets.
- Makes a good case for domain adaptation from simulated data to real images.
- Interesting for the community as the authors propose a way to decrease dependency on manual annotations.

4. Please list any major weaknesses of the paper as a bullet list
- Knowledge distillation and teacher-student learning for domain adaptation from simulated data to real images for the segmentation problem is already widely studied in computer vision, particularly for scene segmentation. Multiple papers focus on handling bias and obtaining domain invariant features, a rather famous example is Yang Zhang et al. Curriculum Domain Adaptation for Semantic Segmentation of Urban Scenes, 2017. It is problematic that the paper do not mention these existing methods (apart from 18 which is not explained in this context). An overview of teacher-student learning, simulation to real images domain adaptation, and handling bias should be included. The authors should better distinguish that the novelty of the paper is rather in application to surgical domain.
- The narrative is quite dependant on the earlier work Endo-Sim2Real.

5. Please provide your detailed review justifying your assessment of the paper and your comments for the authors
The Conclusion statement could be less vague. Please refrain from statements such as "properly designed learning algorithms". Restating vague statements to be more precise in methodology can also make your case stronger.


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


